Waveform Design for Over-the-Air Computing

In response to the increasing number of devices expected in next-generation networks, a shift to over-the-air (OTA) computing has been proposed. By leveraging the superposition of multiple access channels, OTA computing enables efficient resource management by supporting simultaneous uncoded transmission in the time and frequency domains. To advance the integration of OTA computing, our study presents a theoretical analysis that addresses practical issues encountered in current digital communication transceivers, such as transmitter synchronization (sync) errors and intersymbol interference (ISI). To this end, we investigate the theoretical mean squared error (MSE) for OTA transmission under sync errors and ISI, while also exploring methods for minimizing the MSE in OTA transmission. Using alternating optimization, we also derive optimal power policies for both the devices and the base station. In addition, we propose a novel deep neural network (DNN)-based approach to design waveforms that improve OTA transmission performance under sync errors and ISI. To ensure a fair comparison with existing waveforms such as raised cosine (RC) and better-than-raised-cosine (BTRC), we incorporate a custom loss function that integrates energy and bandwidth constraints along with practical design considerations such as waveform symmetry. Simulation results validate our theoretical analysis and demonstrate performance gains of the designed pulse over RC and BTRC waveforms. To facilitate testing of our results without the need to rebuild the DNN structure, we also provide curve-fitting parameters for the selected DNN-based waveforms.

==> Gaussian/Gaussian_MSE_Exp.dat <==
   2.0000000e-01   1.0290450e-01
   3.0000000e-01   9.0977000e-02
   4.0000000e-01   8.2679000e-02
   5.0000000e-01   7.4821500e-02
   6.0000000e-01   6.9514000e-02
   7.0000000e-01   6.4169000e-02
   8.0000000e-01   6.1664000e-02


==> Gaussian/Gaussian_MSE_RC.dat <==
   2.0000000e-01   1.1113150e-01
   3.0000000e-01   1.0147050e-01
   4.0000000e-01   9.2847000e-02
   5.0000000e-01   8.6430000e-02
   6.0000000e-01   8.1445000e-02
   7.0000000e-01   7.4378500e-02
   8.0000000e-01   7.1095500e-02


==> Gaussian/Gaussian_MSE_full.dat <==
   2.0000000e-01   9.6491000e-02
   3.0000000e-01   8.7867500e-02
   4.0000000e-01   7.7655000e-02
   5.0000000e-01   6.8686000e-02
   6.0000000e-01   6.5661000e-02
   7.0000000e-01   6.1308000e-02
   8.0000000e-01   5.8784500e-02


==> Laplace/MSE_lap_Exp.dat <==
   2.0000000e-01   1.0422800e-01
   3.0000000e-01   9.3433000e-02
   4.0000000e-01   8.3719000e-02
   5.0000000e-01   7.6743500e-02
   6.0000000e-01   7.0220500e-02
   7.0000000e-01   6.6207500e-02
   8.0000000e-01   6.2555000e-02


==> Laplace/MSE_lap_RC.dat <==
   2.0000000e-01   1.1251800e-01
   3.0000000e-01   1.0388100e-01
   4.0000000e-01   9.3823000e-02
   5.0000000e-01   8.8474000e-02
   6.0000000e-01   8.2478500e-02
   7.0000000e-01   7.6554500e-02
   8.0000000e-01   7.2098500e-02


==> Laplace/MSE_lap_final.dat <==
   2.0000000e-01   9.7514500e-02
   3.0000000e-01   8.9145000e-02
   4.0000000e-01   7.8884500e-02
   5.0000000e-01   7.0166500e-02
   6.0000000e-01   6.5809500e-02
   7.0000000e-01   6.2655000e-02
   8.0000000e-01   5.8855000e-02


==> MSE_P/MSE1_P_exp_02.dat <==
   0.0000000e+00   2.0378600e-01
   5.0000000e+00   1.4022550e-01
   1.0000000e+01   1.0587000e-01
   1.5000000e+01   9.1944500e-02
   2.0000000e+01   8.6736000e-02


==> MSE_P/MSE1_P_exp_05.dat <==
   0.0000000e+00   1.8780000e-01
   5.0000000e+00   1.1774350e-01
   1.0000000e+01   7.7958000e-02
   1.5000000e+01   5.6930000e-02
   2.0000000e+01   4.5622250e-02


==> MSE_P/MSE1_P_exp_08.dat <==
   0.0000000e+00   1.8075450e-01
   5.0000000e+00   1.0720650e-01
   1.0000000e+01   6.4065500e-02
   1.5000000e+01   3.8398050e-02
   2.0000000e+01   2.3647050e-02


==> MSE_P/MSE1_P_final_02.dat <==
   0.0000000e+00   2.0164550e-01
   5.0000000e+00   1.3414300e-01
   1.0000000e+01   1.0009000e-01
   1.5000000e+01   8.4557500e-02
   2.0000000e+01   7.7933000e-02


==> MSE_P/MSE1_P_final_05.dat <==
   0.0000000e+00   1.8409900e-01
   5.0000000e+00   1.1143900e-01
   1.0000000e+01   7.1458500e-02
   1.5000000e+01   4.8878450e-02
   2.0000000e+01   3.6375700e-02


==> MSE_P/MSE1_P_final_08.dat <==
   0.0000000e+00   1.7996550e-01
   5.0000000e+00   1.0484600e-01
   1.0000000e+01   6.1705500e-02
   1.5000000e+01   3.6720450e-02
   2.0000000e+01   2.1631400e-02


==> MSE_P/MSE1_P_rc_02.dat <==
   0.0000000e+00   2.1331850e-01
   5.0000000e+00   1.4858450e-01
   1.0000000e+01   1.1403200e-01
   1.5000000e+01   1.0075550e-01
   2.0000000e+01   9.6482500e-02


==> MSE_P/MSE1_P_rc_05.dat <==
   0.0000000e+00   1.9180950e-01
   5.0000000e+00   1.2581650e-01
   1.0000000e+01   8.9959500e-02
   1.5000000e+01   7.2632000e-02
   2.0000000e+01   6.5003000e-02


==> MSE_P/MSE1_P_rc_08.dat <==
   0.0000000e+00   1.8410100e-01
   5.0000000e+00   1.1380150e-01
   1.0000000e+01   7.4014500e-02
   1.5000000e+01   5.1865000e-02
   2.0000000e+01   3.9886450e-02


==> MSE_imperfect_CSI/MSE_imperfect_Exp.dat <==
   2.0000000e-01   1.8142350e-01
   3.0000000e-01   1.5848150e-01
   4.0000000e-01   1.3379950e-01
   5.0000000e-01   1.2757450e-01
   6.0000000e-01   1.1186550e-01
   7.0000000e-01   1.0487950e-01
   8.0000000e-01   9.9617000e-02


==> MSE_imperfect_CSI/MSE_imperfect_RC.dat <==
   2.0000000e-01   1.9483300e-01
   3.0000000e-01   1.7906750e-01
   4.0000000e-01   1.5720450e-01
   5.0000000e-01   1.5113550e-01
   6.0000000e-01   1.3768900e-01
   7.0000000e-01   1.2776000e-01
   8.0000000e-01   1.2085650e-01


==> MSE_imperfect_CSI/MSE_imperfect_final.dat <==
   2.0000000e-01   1.6703200e-01
   3.0000000e-01   1.4741700e-01
   4.0000000e-01   1.2393550e-01
   5.0000000e-01   1.1341100e-01
   6.0000000e-01   1.0387200e-01
   7.0000000e-01   9.8299500e-02
   8.0000000e-01   9.2164500e-02


==> MSE_users/MSE1_exp_02.dat <==
   5.0000000e+00   1.4279200e-01
   1.0000000e+01   1.1948400e-01
   2.0000000e+01   1.0241250e-01
   3.0000000e+01   9.4588333e-02
   4.0000000e+01   9.3859750e-02
   5.0000000e+01   9.1402200e-02


==> MSE_users/MSE1_exp_05.dat <==
   5.0000000e+00   1.2280220e-01
   1.0000000e+01   9.7096100e-02
   2.0000000e+01   7.5628000e-02
   3.0000000e+01   6.5677333e-02
   4.0000000e+01   6.3242000e-02
   5.0000000e+01   5.9886200e-02


==> MSE_users/MSE1_exp_08.dat <==
   5.0000000e+00   1.0904180e-01
   1.0000000e+01   8.3750000e-02
   2.0000000e+01   6.1523000e-02
   3.0000000e+01   5.1033000e-02
   4.0000000e+01   4.6465500e-02
   5.0000000e+01   4.3048000e-02


==> MSE_users/MSE1_final_02.dat <==
   5.0000000e+00   1.3805380e-01
   1.0000000e+01   1.1542400e-01
   2.0000000e+01   9.6625000e-02
   3.0000000e+01   8.8829333e-02
   4.0000000e+01   8.7094250e-02
   5.0000000e+01   8.4509400e-02


==> MSE_users/MSE1_final_05.dat <==
   5.0000000e+00   1.1656020e-01
   1.0000000e+01   9.0631100e-02
   2.0000000e+01   6.8960500e-02
   3.0000000e+01   5.9235333e-02
   4.0000000e+01   5.5915250e-02
   5.0000000e+01   5.2144400e-02


==> MSE_users/MSE1_final_08.dat <==
   5.0000000e+00   1.0728660e-01
   1.0000000e+01   8.2257300e-02
   2.0000000e+01   5.9991500e-02
   3.0000000e+01   4.9335333e-02
   4.0000000e+01   4.4975000e-02
   5.0000000e+01   4.1614600e-02


==> MSE_users/MSE1_rc_02.dat <==
   5.0000000e+00   1.5148440e-01
   1.0000000e+01   1.2755400e-01
   2.0000000e+01   1.1029100e-01
   3.0000000e+01   1.0253667e-01
   4.0000000e+01   1.0210375e-01
   5.0000000e+01   9.9654600e-02


==> MSE_users/MSE1_rc_05.dat <==
   5.0000000e+00   1.3058460e-01
   1.0000000e+01   1.0704700e-01
   2.0000000e+01   8.7362000e-02
   3.0000000e+01   7.8141333e-02
   4.0000000e+01   7.6885000e-02
   5.0000000e+01   7.4072400e-02


==> MSE_users/MSE1_rc_08.dat <==
   5.0000000e+00   1.1513880e-01
   1.0000000e+01   9.2085200e-02
   2.0000000e+01   7.1188500e-02
   3.0000000e+01   6.1796000e-02
   4.0000000e+01   5.7924500e-02
   5.0000000e+01   5.4840800e-02


==> MSE_users_2/MSE2_exp_02.dat <==
   5.0000000e+00   2.4106600e-01
   1.0000000e+01   2.2918200e-01
   2.0000000e+01   2.2184450e-01
   3.0000000e+01   2.2075733e-01
   4.0000000e+01   2.2663850e-01
   5.0000000e+01   2.3036400e-01


==> MSE_users_2/MSE2_exp_05.dat <==
   5.0000000e+00   1.8167700e-01
   1.0000000e+01   1.6441600e-01
   2.0000000e+01   1.4994900e-01
   3.0000000e+01   1.4464300e-01
   4.0000000e+01   1.4646800e-01
   5.0000000e+01   1.4659420e-01


==> MSE_users_2/MSE2_exp_08.dat <==
   5.0000000e+00   1.5534540e-01
   1.0000000e+01   1.2940700e-01
   2.0000000e+01   1.1056100e-01
   3.0000000e+01   1.0155900e-01
   4.0000000e+01   9.9666000e-02
   5.0000000e+01   9.7587200e-02


==> MSE_users_2/MSE2_final_02.dat <==
   5.0000000e+00   2.2753400e-01
   1.0000000e+01   2.1536000e-01
   2.0000000e+01   2.0587950e-01
   3.0000000e+01   2.0462000e-01
   4.0000000e+01   2.0947800e-01
   5.0000000e+01   2.1247600e-01


==> MSE_users_2/MSE2_final_05.dat <==
   5.0000000e+00   1.6505260e-01
   1.0000000e+01   1.4443900e-01
   2.0000000e+01   1.2814950e-01
   3.0000000e+01   1.2086233e-01
   4.0000000e+01   1.2101100e-01
   5.0000000e+01   1.1954680e-01


==> MSE_users_2/MSE2_final_08.dat <==
   5.0000000e+00   1.4648900e-01
   1.0000000e+01   1.2031300e-01
   2.0000000e+01   1.0020900e-01
   3.0000000e+01   8.9958333e-02
   4.0000000e+01   8.7556000e-02
   5.0000000e+01   8.4349200e-02


==> MSE_users_2/MSE2_rc_02.dat <==
   5.0000000e+00   2.5680000e-01
   1.0000000e+01   2.4421200e-01
   2.0000000e+01   2.3769450e-01
   3.0000000e+01   2.3749000e-01
   4.0000000e+01   2.4419700e-01
   5.0000000e+01   2.4844400e-01


==> MSE_users_2/MSE2_rc_05.dat <==
   5.0000000e+00   2.0615600e-01
   1.0000000e+01   1.9283800e-01
   2.0000000e+01   1.8192950e-01
   3.0000000e+01   1.7931233e-01
   4.0000000e+01   1.8427350e-01
   5.0000000e+01   1.8581920e-01


==> MSE_users_2/MSE2_rc_08.dat <==
   5.0000000e+00   1.7422500e-01
   1.0000000e+01   1.5539200e-01
   2.0000000e+01   1.4129850e-01
   3.0000000e+01   1.3432467e-01
   4.0000000e+01   1.3616300e-01
   5.0000000e+01   1.3589760e-01


==> No_ISI/Exp_no_ISI_gen.dat <==
   1.0000000e-01   6.1978500e-02
   3.0000000e-01   5.8106500e-02
   5.0000000e-01   5.7873000e-02
   7.0000000e-01   5.8679500e-02
   9.0000000e-01   5.9029500e-02


==> No_ISI/Final_no_ISI_gen.dat <==
   1.0000000e-01   5.8995000e-02
   3.0000000e-01   5.7462500e-02
   5.0000000e-01   5.7402500e-02
   7.0000000e-01   5.7356000e-02
   9.0000000e-01   5.8142000e-02


==> No_ISI/RC_no_ISI_gen.dat <==
   1.0000000e-01   6.2793500e-02
   3.0000000e-01   5.8635500e-02
   5.0000000e-01   5.6835500e-02
   7.0000000e-01   5.6914500e-02
   9.0000000e-01   5.7422500e-02


==> Spectrum_pul/FFT_exp_02.dat <==
   0.0000000e+00   5.0337423e-02
   1.0000000e+00   5.0206568e-02
   2.0000000e+00   4.9863939e-02
   3.0000000e+00   4.9529682e-02
   4.0000000e+00   4.9603476e-02
   5.0000000e+00   5.0304898e-02
   6.0000000e+00   5.1060817e-02
   7.0000000e+00   5.0263853e-02
   8.0000000e+00   4.5953851e-02
   9.0000000e+00   3.7204975e-02
   1.0000000e+01   2.5199284e-02
   1.1000000e+01   1.2976205e-02
   1.2000000e+01   3.8159337e-03
   1.3000000e+01   6.4122872e-04
   1.4000000e+01   1.1521420e-03
   1.5000000e+01   5.8928606e-06
   1.6000000e+01   7.6205213e-04
   1.7000000e+01   4.5479688e-04
   1.8000000e+01   2.8082077e-04
   1.9000000e+01   5.6451261e-04
   2.0000000e+01   1.9082510e-04
   2.1000000e+01   3.2775361e-04
   2.2000000e+01   4.2197403e-04
   2.3000000e+01   5.4468850e-05
   2.4000000e+01   3.2613736e-04


==> Spectrum_pul/FFT_exp_05.dat <==
   0.0000000e+00   4.9547317e-02
   1.0000000e+00   4.9760490e-02
   2.0000000e+00   5.0276241e-02
   3.0000000e+00   5.0664584e-02
   4.0000000e+00   5.0173567e-02
   5.0000000e+00   4.8016722e-02
   6.0000000e+00   4.3920979e-02
   7.0000000e+00   3.8495842e-02
   8.0000000e+00   3.2978696e-02
   9.0000000e+00   2.8412004e-02
   1.0000000e+01   2.4880120e-02
   1.1000000e+01   2.1490031e-02
   1.2000000e+01   1.7186391e-02
   1.3000000e+01   1.1748776e-02
   1.4000000e+01   6.1188639e-03
   1.5000000e+01   1.7623241e-03
   1.6000000e+01   4.0182898e-04
   1.7000000e+01   6.1667809e-04
   1.8000000e+01   1.5518231e-05
   1.9000000e+01   4.2071927e-04
   2.0000000e+01   2.4495958e-04
   2.1000000e+01   1.6241865e-04
   2.2000000e+01   3.1375215e-04
   2.3000000e+01   9.8453689e-05
   2.4000000e+01   1.9094043e-04


==> Spectrum_pul/FFT_exp_08.dat <==
   0.0000000e+00   5.0710373e-02
   1.0000000e+00   5.0202865e-02
   2.0000000e+00   4.8632048e-02
   3.0000000e+00   4.5977820e-02
   4.0000000e+00   4.2476127e-02
   5.0000000e+00   3.8666657e-02
   6.0000000e+00   3.5146677e-02
   7.0000000e+00   3.2222757e-02
   8.0000000e+00   2.9776205e-02
   9.0000000e+00   2.7464140e-02
   1.0000000e+01   2.5055378e-02
   1.1000000e+01   2.2575337e-02
   1.2000000e+01   2.0137935e-02
   1.3000000e+01   1.7672224e-02
   1.4000000e+01   1.4871145e-02
   1.5000000e+01   1.1469178e-02
   1.6000000e+01   7.6071848e-03
   1.7000000e+01   3.9150340e-03
   1.8000000e+01   1.1751497e-03
   1.9000000e+01   1.8824083e-04
   2.0000000e+01   3.7840107e-04
   2.1000000e+01   3.9739517e-05
   2.2000000e+01   2.1196844e-04
   2.3000000e+01   1.5197138e-04
   2.4000000e+01   5.7048094e-05


==> Spectrum_pul/FFT_final_02.dat <==
   0.0000000e+00   4.9561482e-02
   1.0000000e+00   4.9330258e-02
   2.0000000e+00   4.8744882e-02
   3.0000000e+00   4.8120465e-02
   4.0000000e+00   4.7858192e-02
   5.0000000e+00   4.8101027e-02
   6.0000000e+00   4.8310760e-02
   7.0000000e+00   4.7179815e-02
   8.0000000e+00   4.3191879e-02
   9.0000000e+00   3.5634414e-02
   1.0000000e+01   2.5363922e-02
   1.1000000e+01   1.4648449e-02
   1.2000000e+01   6.0488654e-03
   1.3000000e+01   1.0594568e-03
   1.4000000e+01   5.4823897e-04
   1.5000000e+01   2.6564879e-04
   1.6000000e+01   2.9387951e-04
   1.7000000e+01   3.2877188e-04
   1.8000000e+01   2.6713146e-05
   1.9000000e+01   2.6954999e-04
   2.0000000e+01   1.6003227e-04
   2.1000000e+01   1.0941405e-04
   2.2000000e+01   2.1608061e-04
   2.3000000e+01   6.9617617e-05
   2.4000000e+01   1.3512710e-04


==> Spectrum_pul/FFT_final_05.dat <==
   0.0000000e+00   4.9027459e-02
   1.0000000e+00   4.9210544e-02
   2.0000000e+00   4.9571704e-02
   3.0000000e+00   4.9564349e-02
   4.0000000e+00   4.8429624e-02
   5.0000000e+00   4.5587850e-02
   6.0000000e+00   4.1133970e-02
   7.0000000e+00   3.6022884e-02
   8.0000000e+00   3.1620702e-02
   9.0000000e+00   2.8795974e-02
   1.0000000e+01   2.7214528e-02
   1.1000000e+01   2.5474089e-02
   1.2000000e+01   2.2092782e-02
   1.3000000e+01   1.6643195e-02
   1.4000000e+01   1.0147900e-02
   1.5000000e+01   4.4171436e-03
   1.6000000e+01   8.5048827e-04
   1.7000000e+01   3.7626964e-04
   1.8000000e+01   1.8456969e-04
   1.9000000e+01   2.4363692e-04
   2.0000000e+01   2.6987291e-04
   2.1000000e+01   1.6958713e-05
   2.2000000e+01   2.1602292e-04
   2.3000000e+01   1.2888584e-04
   2.4000000e+01   8.9496329e-05


==> Spectrum_pul/FFT_final_08.dat <==
   0.0000000e+00   4.8963717e-02
   1.0000000e+00   4.8428474e-02
   2.0000000e+00   4.6851273e-02
   3.0000000e+00   4.4383995e-02
   4.0000000e+00   4.1394160e-02
   5.0000000e+00   3.8393534e-02
   6.0000000e+00   3.5774670e-02
   7.0000000e+00   3.3566238e-02
   8.0000000e+00   3.1460385e-02
   9.0000000e+00   2.9129012e-02
   1.0000000e+01   2.6550336e-02
   1.1000000e+01   2.4022575e-02
   1.2000000e+01   2.1825303e-02
   1.3000000e+01   1.9843752e-02
   1.4000000e+01   1.7544772e-02
   1.5000000e+01   1.4388561e-02
   1.6000000e+01   1.0347818e-02
   1.7000000e+01   6.0744451e-03
   1.8000000e+01   2.5385447e-03
   1.9000000e+01   4.1326659e-04
   2.0000000e+01   3.1145622e-04
   2.1000000e+01   2.1191608e-04
   2.2000000e+01   4.0112592e-05
   2.3000000e+01   9.4678021e-05
   2.4000000e+01   7.9734112e-06


==> Uniform/Uniform_MSE_Exp.dat <==
   2.0000000e-01   1.0345600e-01
   3.0000000e-01   9.2085500e-02
   4.0000000e-01   8.3002000e-02
   5.0000000e-01   7.5202000e-02
   6.0000000e-01   7.0323500e-02
   7.0000000e-01   6.5459500e-02
   8.0000000e-01   5.9956500e-02


==> Uniform/Uniform_MSE_RC.dat <==
   2.0000000e-01   1.1021300e-01
   3.0000000e-01   1.0228900e-01
   4.0000000e-01   9.2979000e-02
   5.0000000e-01   8.7324500e-02
   6.0000000e-01   8.2272000e-02
   7.0000000e-01   7.5494500e-02
   8.0000000e-01   6.9915500e-02


==> Uniform/Uniform_MSE_full.dat <==
   2.0000000e-01   9.6515500e-02
   3.0000000e-01   8.7225500e-02
   4.0000000e-01   7.7593000e-02
   5.0000000e-01   6.7953500e-02
   6.0000000e-01   6.5759000e-02
   7.0000000e-01   6.1772000e-02
   8.0000000e-01   5.7287500e-02

